Binary Graph Neural Networks

Graph Neural Networks (GNNs) have emerged as a powerful and flexible framework for representation learning on irregular data. As they generalize the operations of classical CNNs on grids to arbitrary topologies, GNNs also bring much of the implementation challenges of their Euclidean counterparts. Model size, memory footprint, and energy consumption are common concerns for many real-world applications. Network binarization allocates a single bit to parameters and activations, thus dramatically reducing the memory requirements (up to 32x compared to single-precision floating-point numbers) and maximizing the benefits of fast SIMD instructions on modern hardware for measurable speedups. However, in spite of the large body of work on binarization for classical CNNs, this area remains largely unexplored in geometric deep learning. In this paper, we present and evaluate different strategies for the binarization of graph neural networks. We show that through careful design of the models, and control of the training process, binary graph neural networks can be trained at only a moderate cost in accuracy on challenging benchmarks. In particular, we present the first dynamic graph neural network in Hamming space, able to leverage efficient k-NN search on binary vectors to speed-up the construction of the dynamic graph. We further verify that the binary models offer significant savings on embedded devices. Our code is publicly available on Github.

==> profiling/latexed_profiler_output.txt <==
node type & avg\_ms & \% & cdf\% & name \\ 
SQUARE & 0.15436 & 0.00704784\% & 0.00704784\% & [bin\_dgcnn\_b\_f1\_h/Square]:0 \\ 
SUM & 1.13004 & 0.0515959\% & 0.0586438\% & [bin\_dgcnn\_b\_f1\_h/Sum]:1 \\ 
RESHAPE & 0.01 & 0.000456585\% & 0.0591003\% & [bin\_dgcnn\_b\_f1\_h/transpose\_11]:2 \\ 
TRANSPOSE & 0.10742 & 0.00490463\% & 0.064005\% & [bin\_dgcnn\_b\_f1\_h/transpose]:3 \\ 
SLICE & 0.01422 & 0.000649264\% & 0.0646542\% & [bin\_dgcnn\_b\_f1\_h/MatMul4]:4 \\ 
RESHAPE & 0.0059 & 0.000269385\% & 0.0649236\% & [bin\_dgcnn\_b\_f1\_h/MatMul5]:5 \\ 
SLICE & 0.01072 & 0.000489459\% & 0.0654131\% & [bin\_dgcnn\_b\_f1\_h/MatMul6]:6 \\ 
RESHAPE & 0.00596 & 0.000272125\% & 0.0656852\% & [bin\_dgcnn\_b\_f1\_h/MatMul7]:7 \\ 
SLICE & 0.01106 & 0.000504983\% & 0.0661902\% & [bin\_dgcnn\_b\_f1\_h/MatMul8]:8 \\ 
RESHAPE & 0.00418 & 0.000190852\% & 0.0663811\% & [bin\_dgcnn\_b\_f1\_h/MatMul9]:9 \\ 
SLICE & 0.0111 & 0.000506809\% & 0.0668879\% & [bin\_dgcnn\_b\_f1\_h/MatMul10]:10 \\ 
RESHAPE & 0.00408 & 0.000186287\% & 0.0670741\% & [bin\_dgcnn\_b\_f1\_h/MatMul11]:11 \\ 
SLICE & 0.01126 & 0.000514115\% & 0.0675883\% & [bin\_dgcnn\_b\_f1\_h/MatMul12]:12 \\ 
RESHAPE & 0.00414 & 0.000189026\% & 0.0677773\% & [bin\_dgcnn\_b\_f1\_h/MatMul13]:13 \\ 
SLICE & 0.01126 & 0.000514115\% & 0.0682914\% & [bin\_dgcnn\_b\_f1\_h/MatMul14]:14 \\ 
RESHAPE & 0.0041 & 0.0001872\% & 0.0684786\% & [bin\_dgcnn\_b\_f1\_h/MatMul15]:15 \\ 
SLICE & 0.01156 & 0.000527812\% & 0.0690064\% & [bin\_dgcnn\_b\_f1\_h/MatMul16]:16 \\ 
RESHAPE & 0.00494 & 0.000225553\% & 0.069232\% & [bin\_dgcnn\_b\_f1\_h/MatMul17]:17 \\ 
SLICE & 0.0112 & 0.000511375\% & 0.0697433\% & [bin\_dgcnn\_b\_f1\_h/MatMul18]:18 \\ 
RESHAPE & 0.00198 & 9.04038e-05\% & 0.0698337\% & [bin\_dgcnn\_b\_f1\_h/MatMul19]:19 \\ 
SLICE & 0.00262 & 0.000119625\% & 0.0699534\% & [bin\_dgcnn\_b\_f1\_h/MatMul20]:20 \\ 
RESHAPE & 0.00372 & 0.00016985\% & 0.0701232\% & [bin\_dgcnn\_b\_f1\_h/MatMul21]:21 \\ 
SLICE & 0.0024 & 0.00010958\% & 0.0702328\% & [bin\_dgcnn\_b\_f1\_h/MatMul22]:22 \\ 
RESHAPE & 0.00382 & 0.000174415\% & 0.0704072\% & [bin\_dgcnn\_b\_f1\_h/MatMul23]:23 \\ 
SLICE & 0.00254 & 0.000115973\% & 0.0705232\% & [bin\_dgcnn\_b\_f1\_h/MatMul24]:24 \\ 
RESHAPE & 0.00472 & 0.000215508\% & 0.0707387\% & [bin\_dgcnn\_b\_f1\_h/MatMul25]:25 \\ 
SLICE & 0.00252 & 0.000115059\% & 0.0708538\% & [bin\_dgcnn\_b\_f1\_h/MatMul26]:26 \\ 
RESHAPE & 0.00404 & 0.00018446\% & 0.0710382\% & [bin\_dgcnn\_b\_f1\_h/MatMul27]:27 \\ 
SLICE & 0.0023 & 0.000105015\% & 0.0711432\% & [bin\_dgcnn\_b\_f1\_h/MatMul28]:28 \\ 
RESHAPE & 0.0038 & 0.000173502\% & 0.0713167\% & [bin\_dgcnn\_b\_f1\_h/MatMul29]:29 \\ 
SLICE & 0.00238 & 0.000108667\% & 0.0714254\% & [bin\_dgcnn\_b\_f1\_h/MatMul30]:30 \\ 
RESHAPE & 0.00392 & 0.000178981\% & 0.0716044\% & [bin\_dgcnn\_b\_f1\_h/MatMul31]:31 \\ 
SLICE & 0.0026 & 0.000118712\% & 0.0717231\% & [bin\_dgcnn\_b\_f1\_h/MatMul32]:32 \\ 
RESHAPE & 0.00394 & 0.000179894\% & 0.071903\% & [bin\_dgcnn\_b\_f1\_h/MatMul33]:33 \\ 
SLICE & 0.0025 & 0.000114146\% & 0.0720171\% & [bin\_dgcnn\_b\_f1\_h/MatMul34]:34 \\ 
RESHAPE & 0.0019 & 8.67511e-05\% & 0.0721039\% & [bin\_dgcnn\_b\_f1\_h/MatMul35]:35 \\ 
TRANSPOSE & 0.00654 & 0.000298607\% & 0.0724025\% & [bin\_dgcnn\_b\_f1\_h/MatMul36]:36 \\ 
FULLY\_CONNECTED & 2.44826 & 0.111784\% & 0.184186\% & [bin\_dgcnn\_b\_f1\_h/MatMul37]:37 \\ 
TRANSPOSE & 0.02724 & 0.00124374\% & 0.18543\% & [bin\_dgcnn\_b\_f1\_h/MatMul38]:38 \\ 
FULLY\_CONNECTED & 2.66476 & 0.121669\% & 0.307099\% & [bin\_dgcnn\_b\_f1\_h/MatMul39]:39 \\ 
TRANSPOSE & 0.02288 & 0.00104467\% & 0.308144\% & [bin\_dgcnn\_b\_f1\_h/MatMul40]:40 \\ 
FULLY\_CONNECTED & 2.77774 & 0.126827\% & 0.434971\% & [bin\_dgcnn\_b\_f1\_h/MatMul41]:41 \\ 
TRANSPOSE & 0.0215 & 0.000981658\% & 0.435953\% & [bin\_dgcnn\_b\_f1\_h/MatMul42]:42 \\ 
FULLY\_CONNECTED & 2.52392 & 0.115238\% & 0.551191\% & [bin\_dgcnn\_b\_f1\_h/MatMul43]:43 \\ 
TRANSPOSE & 0.0186 & 0.000849248\% & 0.55204\% & [bin\_dgcnn\_b\_f1\_h/MatMul44]:44 \\ 
FULLY\_CONNECTED & 2.55154 & 0.116499\% & 0.66854\% & [bin\_dgcnn\_b\_f1\_h/MatMul45]:45 \\ 
TRANSPOSE & 0.01994 & 0.00091043\% & 0.66945\% & [bin\_dgcnn\_b\_f1\_h/MatMul46]:46 \\ 
FULLY\_CONNECTED & 2.49676 & 0.113998\% & 0.783449\% & [bin\_dgcnn\_b\_f1\_h/MatMul47]:47 \\ 
TRANSPOSE & 0.02022 & 0.000923215\% & 0.784372\% & [bin\_dgcnn\_b\_f1\_h/MatMul48]:48 \\ 
FULLY\_CONNECTED & 2.55628 & 0.116716\% & 0.901088\% & [bin\_dgcnn\_b\_f1\_h/MatMul49]:49 \\ 
TRANSPOSE & 0.02082 & 0.00095061\% & 0.902038\% & [bin\_dgcnn\_b\_f1\_h/MatMul50]:50 \\ 
FULLY\_CONNECTED & 2.59484 & 0.118476\% & 1.02051\% & [bin\_dgcnn\_b\_f1\_h/MatMul51]:51 \\ 
PACK & 13.5395 & 0.618195\% & 1.63871\% & [bin\_dgcnn\_b\_f1\_h/MatMul52]:52 \\ 
MUL & 12.9469 & 0.591134\% & 2.22984\% & [bin\_dgcnn\_b\_f1\_h/mul;bin\_dgcnn\_b\_f1\_h/MatMul;bin\_d]:53 \\ 
ADD & 12.978 & 0.592555\% & 2.8224\% & [bin\_dgcnn\_b\_f1\_h/add]:54 \\ 
ADD & 13.0573 & 0.596177\% & 3.41858\% & [bin\_dgcnn\_b\_f1\_h/add\_1]:55 \\ 
NEG & 12.9806 & 0.592676\% & 4.01125\% & [bin\_dgcnn\_b\_f1\_h/Neg]:56 \\ 
TOPK\_V2 & 121.314 & 5.53902\% & 9.55027\% & [bin\_dgcnn\_b\_f1\_h/TopKV2	 bin\_dgcnn\_b\_f1\_h/TopKV21]:57 \\ 
ADD & 0.41254 & 0.018836\% & 9.56911\% & [bin\_dgcnn\_b\_f1\_h/add\_2]:58 \\ 
RESHAPE & 0.0418 & 0.00190852\% & 9.57102\% & [bin\_dgcnn\_b\_f1\_h/ExpandDims1]:59 \\ 
TILE & 1.75886 & 0.0803069\% & 9.65133\% & [bin\_dgcnn\_b\_f1\_h/Tile]:60 \\ 
RESHAPE & 0.08262 & 0.0037723\% & 9.6551\% & [bin\_dgcnn\_b\_f1\_h/Reshape\_1]:61 \\ 
GATHER & 1.54758 & 0.0706602\% & 9.72576\% & [bin\_dgcnn\_b\_f1\_h/GatherV2;bin\_dgcnn\_b\_f1\_h/GatherV]:62 \\ 
SUB & 2.57558 & 0.117597\% & 9.84336\% & [bin\_dgcnn\_b\_f1\_h/sub;bin\_dgcnn\_b\_f1\_h/Tile\_3/multi]:63 \\ 
CONCATENATION & 4.68884 & 0.214085\% & 10.0574\% & [bin\_dgcnn\_b\_f1\_h/concat]:64 \\ 
CONV\_2D & 31.8646 & 1.45489\% & 11.5123\% & [bin\_dgcnn\_b\_f1\_h/sequential\_20/quant\_conv2d\_23/Qua2]:65 \\ 
PRELU & 16.629 & 0.759253\% & 12.2716\% & [bin\_dgcnn\_b\_f1\_h/sequential\_20/p\_re\_lu\_14/add;bin\_]:66 \\ 
MAX\_POOL\_2D & 13.8897 & 0.634181\% & 12.9058\% & [bin\_dgcnn\_b\_f1\_h/MaxPool]:67 \\ 
MUL & 1.58064 & 0.0721696\% & 12.9779\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_22/batchnorm/]:68 \\ 
RESHAPE & 1.04856 & 0.0478757\% & 13.0258\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_22/batchnorm/1]:69 \\ 
LceQuantize & 0.52834 & 0.0241232\% & 13.0499\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_1;bin\_dgcnn\_b\_f1]:70 \\ 
LceDequantize & 0.65172 & 0.0297566\% & 13.0797\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_1;bin\_dgcnn\_b\_f11]:71 \\ 
TRANSPOSE & 2.45148 & 0.111931\% & 13.1916\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_1]:72 \\ 
SLICE & 0.17294 & 0.00789618\% & 13.1995\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_11]:73 \\ 
RESHAPE & 0.17286 & 0.00789253\% & 13.2074\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_12]:74 \\ 
SLICE & 0.11748 & 0.00536396\% & 13.2128\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_13]:75 \\ 
RESHAPE & 0.08314 & 0.00379605\% & 13.2166\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_14]:76 \\ 
SLICE & 0.0654 & 0.00298607\% & 13.2196\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_15]:77 \\ 
RESHAPE & 0.08418 & 0.00384353\% & 13.2234\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_16]:78 \\ 
SLICE & 0.06522 & 0.00297785\% & 13.2264\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_17]:79 \\ 
RESHAPE & 0.08048 & 0.0036746\% & 13.2301\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_18]:80 \\ 
SLICE & 0.06382 & 0.00291392\% & 13.233\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_19]:81 \\ 
RESHAPE & 0.0805 & 0.00367551\% & 13.2366\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_110]:82 \\ 
SLICE & 0.06438 & 0.00293949\% & 13.2396\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_111]:83 \\ 
RESHAPE & 0.08484 & 0.00387367\% & 13.2435\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_112]:84 \\ 
SLICE & 0.06688 & 0.00305364\% & 13.2465\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_113]:85 \\ 
RESHAPE & 0.08338 & 0.003807\% & 13.2503\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_114]:86 \\ 
SLICE & 0.05438 & 0.00248291\% & 13.2528\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_115]:87 \\ 
RESHAPE & 0.08222 & 0.00375404\% & 13.2566\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_116]:88 \\ 
SLICE & 0.07356 & 0.00335864\% & 13.2599\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_117]:89 \\ 
RESHAPE & 0.08198 & 0.00374308\% & 13.2637\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_118]:90 \\ 
SLICE & 0.0646 & 0.00294954\% & 13.2666\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_119]:91 \\ 
RESHAPE & 0.08124 & 0.0037093\% & 13.2703\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_120]:92 \\ 
SLICE & 0.06398 & 0.00292123\% & 13.2732\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_121]:93 \\ 
RESHAPE & 0.07982 & 0.00364446\% & 13.2769\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_122]:94 \\ 
SLICE & 0.06518 & 0.00297602\% & 13.2799\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_123]:95 \\ 
RESHAPE & 0.08224 & 0.00375495\% & 13.2836\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_124]:96 \\ 
SLICE & 0.06408 & 0.0029258\% & 13.2865\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_125]:97 \\ 
RESHAPE & 0.0808 & 0.00368921\% & 13.2902\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_126]:98 \\ 
SLICE & 0.06532 & 0.00298241\% & 13.2932\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_127]:99 \\ 
RESHAPE & 0.07998 & 0.00365177\% & 13.2969\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_128]:100 \\ 
SLICE & 0.0633 & 0.00289018\% & 13.2997\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_129]:101 \\ 
RESHAPE & 0.08046 & 0.00367368\% & 13.3034\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_130]:102 \\ 
SLICE & 0.05386 & 0.00245917\% & 13.3059\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_131]:103 \\ 
RESHAPE & 0.07268 & 0.00331846\% & 13.3092\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_132]:104 \\ 
TRANSPOSE & 0.20756 & 0.00947688\% & 13.3187\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_133]:105 \\ 
FULLY\_CONNECTED & 4.80988 & 0.219612\% & 13.5383\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_134]:106 \\ 
TRANSPOSE & 0.39488 & 0.0180296\% & 13.5563\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_135]:107 \\ 
FULLY\_CONNECTED & 4.64814 & 0.212227\% & 13.7685\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_136]:108 \\ 
TRANSPOSE & 0.39664 & 0.01811\% & 13.7867\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_137]:109 \\ 
FULLY\_CONNECTED & 4.71208 & 0.215146\% & 14.0018\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_138]:110 \\ 
TRANSPOSE & 0.39352 & 0.0179675\% & 14.0198\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_139]:111 \\ 
FULLY\_CONNECTED & 4.6297 & 0.211385\% & 14.2312\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_140]:112 \\ 
TRANSPOSE & 0.40034 & 0.0182789\% & 14.2494\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_141]:113 \\ 
FULLY\_CONNECTED & 4.69324 & 0.214286\% & 14.4637\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_142]:114 \\ 
TRANSPOSE & 0.41974 & 0.0191647\% & 14.4829\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_143]:115 \\ 
FULLY\_CONNECTED & 4.6362 & 0.211682\% & 14.6946\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_144]:116 \\ 
TRANSPOSE & 0.41144 & 0.0187857\% & 14.7134\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_145]:117 \\ 
FULLY\_CONNECTED & 4.68242 & 0.213792\% & 14.9271\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_146]:118 \\ 
TRANSPOSE & 0.43856 & 0.020024\% & 14.9472\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_147]:119 \\ 
FULLY\_CONNECTED & 4.67914 & 0.213642\% & 15.1608\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_148]:120 \\ 
PACK & 13.3429 & 0.609218\% & 15.77\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_149]:121 \\ 
SUB & 29.9287 & 1.3665\% & 17.1365\% & [bin\_dgcnn\_b\_f1\_h/sub\_1;bin\_dgcnn\_b\_f1\_h/MatMul\_1;b]:122 \\ 
NEG & 12.94 & 0.590822\% & 17.7274\% & [bin\_dgcnn\_b\_f1\_h/Neg\_1;bin\_dgcnn\_b\_f1\_h/sub\_1;bin\_]:123 \\ 
RELU & 12.8799 & 0.588075\% & 18.3154\% & [bin\_dgcnn\_b\_f1\_h/Relu;bin\_dgcnn\_b\_f1\_h/Neg\_1;bin\_d]:124 \\ 
NEG & 12.9154 & 0.589698\% & 18.9051\% & [bin\_dgcnn\_b\_f1\_h/Neg\_2;bin\_dgcnn\_b\_f1\_h/Relu;bin\_d]:125 \\ 
TOPK\_V2 & 124.522 & 5.68548\% & 24.5906\% & [bin\_dgcnn\_b\_f1\_h/TopKV2\_1	 bin\_dgcnn\_b\_f1\_h/TopKV2\_11]:126 \\ 
ADD & 0.42168 & 0.0192533\% & 24.6099\% & [bin\_dgcnn\_b\_f1\_h/add\_3]:127 \\ 
RESHAPE & 0.77848 & 0.0355442\% & 24.6454\% & [bin\_dgcnn\_b\_f1\_h/ExpandDims\_1]:128 \\ 
TILE & 26.4918 & 1.20957\% & 25.855\% & [bin\_dgcnn\_b\_f1\_h/Tile\_1]:129 \\ 
RESHAPE & 1.23142 & 0.0562248\% & 25.9112\% & [bin\_dgcnn\_b\_f1\_h/Reshape\_3]:130 \\ 
GATHER & 13.7589 & 0.628211\% & 26.5394\% & [bin\_dgcnn\_b\_f1\_h/GatherV2\_1;bin\_dgcnn\_b\_f1\_h/Gathe]:131 \\ 
NEG & 15.9855 & 0.729875\% & 27.2693\% & [bin\_dgcnn\_b\_f1\_h/Neg\_3]:132 \\ 
MUL & 18.0628 & 0.824718\% & 28.094\% & [bin\_dgcnn\_b\_f1\_h/mul\_3;bin\_dgcnn\_b\_f1\_h/Tile\_3/mul]:133 \\ 
CONCATENATION & 80.968 & 3.69688\% & 31.7909\% & [bin\_dgcnn\_b\_f1\_h/concat\_1]:134 \\ 
LceQuantize & 20.9233 & 0.955324\% & 32.7462\% & [bin\_dgcnn\_b\_f1\_h/sequential\_21/quant\_conv2d\_24/ste]:135 \\ 
LceBconv2d & 17.574 & 0.8024\% & 33.5486\% & [bin\_dgcnn\_b\_f1\_h/sequential\_21/quant\_conv2d\_24/Qua2]:136 \\ 
PRELU & 16.5362 & 0.755018\% & 34.3036\% & [bin\_dgcnn\_b\_f1\_h/sequential\_21/p\_re\_lu\_15/add;bin\_]:137 \\ 
MAX\_POOL\_2D & 13.8072 & 0.630416\% & 34.934\% & [bin\_dgcnn\_b\_f1\_h/MaxPool\_1]:138 \\ 
MUL & 1.5794 & 0.072113\% & 35.0062\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_23/batchnorm/1]:139 \\ 
RESHAPE & 1.04108 & 0.0475341\% & 35.0537\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_23/batchnorm/2]:140 \\ 
LceQuantize & 0.52682 & 0.0240538\% & 35.0777\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_3;bin\_dgcnn\_b\_f1]:141 \\ 
LceDequantize & 0.64244 & 0.0293328\% & 35.1071\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_3;bin\_dgcnn\_b\_f11]:142 \\ 
TRANSPOSE & 2.45702 & 0.112184\% & 35.2193\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_24]:143 \\ 
SLICE & 0.16832 & 0.00768524\% & 35.2269\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_25]:144 \\ 
RESHAPE & 0.20924 & 0.00955358\% & 35.2365\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_26]:145 \\ 
SLICE & 0.1068 & 0.00487633\% & 35.2414\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_27]:146 \\ 
RESHAPE & 0.0817 & 0.0037303\% & 35.2451\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_28]:147 \\ 
SLICE & 0.06538 & 0.00298515\% & 35.2481\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_29]:148 \\ 
RESHAPE & 0.083 & 0.00378965\% & 35.2519\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_210]:149 \\ 
SLICE & 0.06572 & 0.00300068\% & 35.2549\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_211]:150 \\ 
RESHAPE & 0.08424 & 0.00384627\% & 35.2587\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_212]:151 \\ 
SLICE & 0.06714 & 0.00306551\% & 35.2618\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_213]:152 \\ 
RESHAPE & 0.08146 & 0.00371934\% & 35.2655\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_214]:153 \\ 
SLICE & 0.06438 & 0.00293949\% & 35.2685\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_215]:154 \\ 
RESHAPE & 0.08122 & 0.00370838\% & 35.2722\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_216]:155 \\ 
SLICE & 0.06364 & 0.00290571\% & 35.2751\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_217]:156 \\ 
RESHAPE & 0.0812 & 0.00370747\% & 35.2788\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_218]:157 \\ 
SLICE & 0.0511 & 0.00233315\% & 35.2811\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_219]:158 \\ 
RESHAPE & 0.08032 & 0.00366729\% & 35.2848\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_220]:159 \\ 
SLICE & 0.07024 & 0.00320705\% & 35.288\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_221]:160 \\ 
RESHAPE & 0.08142 & 0.00371751\% & 35.2917\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_222]:161 \\ 
SLICE & 0.06504 & 0.00296963\% & 35.2947\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_223]:162 \\ 
RESHAPE & 0.08064 & 0.0036819\% & 35.2983\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_224]:163 \\ 
SLICE & 0.06476 & 0.00295684\% & 35.3013\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_225]:164 \\ 
RESHAPE & 0.08204 & 0.00374582\% & 35.305\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_226]:165 \\ 
SLICE & 0.06794 & 0.00310204\% & 35.3082\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_227]:166 \\ 
RESHAPE & 0.08336 & 0.00380609\% & 35.312\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_228]:167 \\ 
SLICE & 0.06486 & 0.00296141\% & 35.3149\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_229]:168 \\ 
RESHAPE & 0.0823 & 0.00375769\% & 35.3187\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_230]:169 \\ 
SLICE & 0.06454 & 0.0029468\% & 35.3216\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_231]:170 \\ 
RESHAPE & 0.08024 & 0.00366364\% & 35.3253\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_232]:171 \\ 
SLICE & 0.06454 & 0.0029468\% & 35.3282\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_233]:172 \\ 
RESHAPE & 0.08496 & 0.00387915\% & 35.3321\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_234]:173 \\ 
SLICE & 0.055 & 0.00251122\% & 35.3346\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_235]:174 \\ 
RESHAPE & 0.07518 & 0.00343261\% & 35.3381\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_236]:175 \\ 
TRANSPOSE & 0.2856 & 0.0130401\% & 35.3511\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_237]:176 \\ 
FULLY\_CONNECTED & 4.8566 & 0.221745\% & 35.5728\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_238]:177 \\ 
TRANSPOSE & 0.39574 & 0.0180689\% & 35.5909\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_239]:178 \\ 
FULLY\_CONNECTED & 4.70788 & 0.214955\% & 35.8059\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_240]:179 \\ 
TRANSPOSE & 0.4115 & 0.0187885\% & 35.8247\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_241]:180 \\ 
FULLY\_CONNECTED & 4.75824 & 0.217254\% & 36.0419\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_242]:181 \\ 
TRANSPOSE & 0.38988 & 0.0178013\% & 36.0597\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_243]:182 \\ 
FULLY\_CONNECTED & 4.63014 & 0.211405\% & 36.2711\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_244]:183 \\ 
TRANSPOSE & 0.39912 & 0.0182232\% & 36.2893\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_245]:184 \\ 
FULLY\_CONNECTED & 4.67936 & 0.213653\% & 36.503\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_246]:185 \\ 
TRANSPOSE & 0.40636 & 0.0185538\% & 36.5215\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_247]:186 \\ 
FULLY\_CONNECTED & 4.6345 & 0.211604\% & 36.7331\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_248]:187 \\ 
TRANSPOSE & 0.40536 & 0.0185081\% & 36.7517\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_249]:188 \\ 
FULLY\_CONNECTED & 4.66466 & 0.212981\% & 36.9646\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_250]:189 \\ 
TRANSPOSE & 0.44012 & 0.0200952\% & 36.9847\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_251]:190 \\ 
FULLY\_CONNECTED & 4.67768 & 0.213576\% & 37.1983\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_252]:191 \\ 
PACK & 13.3538 & 0.609713\% & 37.808\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_253]:192 \\ 
SUB & 29.9252 & 1.36634\% & 39.1744\% & [bin\_dgcnn\_b\_f1\_h/sub\_2;bin\_dgcnn\_b\_f1\_h/MatMul\_2;b]:193 \\ 
NEG & 12.9348 & 0.590584\% & 39.7649\% & [bin\_dgcnn\_b\_f1\_h/Neg\_4;bin\_dgcnn\_b\_f1\_h/sub\_2;bin\_]:194 \\ 
RELU & 12.9278 & 0.590264\% & 40.3552\% & [bin\_dgcnn\_b\_f1\_h/Relu\_1;bin\_dgcnn\_b\_f1\_h/Neg\_4;bin]:195 \\ 
NEG & 12.9052 & 0.589234\% & 40.9444\% & [bin\_dgcnn\_b\_f1\_h/Neg\_5;bin\_dgcnn\_b\_f1\_h/Relu\_1;bin]:196 \\ 
TOPK\_V2 & 121.923 & 5.56681\% & 46.5112\% & [bin\_dgcnn\_b\_f1\_h/TopKV2\_2	 bin\_dgcnn\_b\_f1\_h/TopKV2\_21]:197 \\ 
ADD & 0.41458 & 0.0189291\% & 46.5302\% & [bin\_dgcnn\_b\_f1\_h/add\_4]:198 \\ 
RESHAPE & 0.78062 & 0.0356419\% & 46.5658\% & [bin\_dgcnn\_b\_f1\_h/ExpandDims\_21]:199 \\ 
TILE & 26.4986 & 1.20989\% & 47.7757\% & [bin\_dgcnn\_b\_f1\_h/Tile\_2]:200 \\ 
RESHAPE & 1.23062 & 0.0561882\% & 47.8319\% & [bin\_dgcnn\_b\_f1\_h/Reshape\_5]:201 \\ 
GATHER & 13.7274 & 0.626773\% & 48.4587\% & [bin\_dgcnn\_b\_f1\_h/GatherV2\_2;bin\_dgcnn\_b\_f1\_h/Gathe]:202 \\ 
NEG & 15.965 & 0.72894\% & 49.1876\% & [bin\_dgcnn\_b\_f1\_h/Neg\_6]:203 \\ 
MUL & 18.0323 & 0.823329\% & 50.0109\% & [bin\_dgcnn\_b\_f1\_h/mul\_5;bin\_dgcnn\_b\_f1\_h/Tile\_3/mul]:204 \\ 
CONCATENATION & 80.9635 & 3.69667\% & 53.7076\% & [bin\_dgcnn\_b\_f1\_h/concat\_2]:205 \\ 
LceQuantize & 21.0165 & 0.959583\% & 54.6672\% & [bin\_dgcnn\_b\_f1\_h/sequential\_22/quant\_conv2d\_25/ste]:206 \\ 
LceBconv2d & 28.7337 & 1.31194\% & 55.9791\% & [bin\_dgcnn\_b\_f1\_h/sequential\_22/quant\_conv2d\_25/Qua3]:207 \\ 
PRELU & 33.6006 & 1.53415\% & 57.5133\% & [bin\_dgcnn\_b\_f1\_h/sequential\_22/p\_re\_lu\_16/add;bin\_]:208 \\ 
MAX\_POOL\_2D & 27.1885 & 1.24138\% & 58.7547\% & [bin\_dgcnn\_b\_f1\_h/MaxPool\_2]:209 \\ 
MUL & 2.95548 & 0.134943\% & 58.8896\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_24/batchnorm/1]:210 \\ 
RESHAPE & 2.18882 & 0.0999382\% & 58.9895\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_24/batchnorm/2]:211 \\ 
LceQuantize & 1.03522 & 0.0472666\% & 59.0368\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_5;bin\_dgcnn\_b\_f1]:212 \\ 
LceDequantize & 1.28702 & 0.0587634\% & 59.0956\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_5;bin\_dgcnn\_b\_f11]:213 \\ 
TRANSPOSE & 5.6846 & 0.25955\% & 59.3551\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_315]:214 \\ 
SLICE & 0.37652 & 0.0171913\% & 59.3723\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_316]:215 \\ 
RESHAPE & 0.39702 & 0.0181273\% & 59.3904\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_317]:216 \\ 
SLICE & 0.15164 & 0.00692365\% & 59.3974\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_318]:217 \\ 
RESHAPE & 0.2024 & 0.00924128\% & 59.4066\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_319]:218 \\ 
SLICE & 0.1603 & 0.00731906\% & 59.4139\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_320]:219 \\ 
RESHAPE & 0.20368 & 0.00929972\% & 59.4232\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_321]:220 \\ 
SLICE & 0.15602 & 0.00712364\% & 59.4304\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_322]:221 \\ 
RESHAPE & 0.20094 & 0.00917462\% & 59.4395\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_323]:222 \\ 
SLICE & 0.15252 & 0.00696383\% & 59.4465\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_324]:223 \\ 
RESHAPE & 0.18742 & 0.00855731\% & 59.4551\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_325]:224 \\ 
SLICE & 0.15006 & 0.00685151\% & 59.4619\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_326]:225 \\ 
RESHAPE & 0.20268 & 0.00925406\% & 59.4712\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_327]:226 \\ 
SLICE & 0.14912 & 0.00680859\% & 59.478\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_328]:227 \\ 
RESHAPE & 0.19224 & 0.00877739\% & 59.4867\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_329]:228 \\ 
SLICE & 0.14654 & 0.00669079\% & 59.4934\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_330]:229 \\ 
RESHAPE & 0.168 & 0.00767063\% & 59.5011\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_331]:230 \\ 
SLICE & 0.15976 & 0.0072944\% & 59.5084\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_332]:231 \\ 
RESHAPE & 0.16706 & 0.00762771\% & 59.516\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_333]:232 \\ 
SLICE & 0.14566 & 0.00665062\% & 59.5227\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_334]:233 \\ 
RESHAPE & 0.16748 & 0.00764688\% & 59.5303\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_335]:234 \\ 
SLICE & 0.1431 & 0.00653373\% & 59.5369\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_336]:235 \\ 
RESHAPE & 0.16608 & 0.00758296\% & 59.5444\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_337]:236 \\ 
SLICE & 0.13992 & 0.00638854\% & 59.5508\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_338]:237 \\ 
RESHAPE & 0.16544 & 0.00755374\% & 59.5584\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_339]:238 \\ 
SLICE & 0.14098 & 0.00643693\% & 59.5648\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_340]:239 \\ 
RESHAPE & 0.16608 & 0.00758296\% & 59.5724\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_341]:240 \\ 
SLICE & 0.14332 & 0.00654377\% & 59.5789\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_342]:241 \\ 
RESHAPE & 0.16558 & 0.00756013\% & 59.5865\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_343]:242 \\ 
SLICE & 0.14106 & 0.00644059\% & 59.5929\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_344]:243 \\ 
RESHAPE & 0.16838 & 0.00768798\% & 59.6006\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_345]:244 \\ 
SLICE & 0.14178 & 0.00647346\% & 59.6071\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_346]:245 \\ 
RESHAPE & 0.16606 & 0.00758205\% & 59.6147\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_347]:246 \\ 
TRANSPOSE & 0.42338 & 0.0193309\% & 59.634\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_348]:247 \\ 
FULLY\_CONNECTED & 8.56356 & 0.390999\% & 60.025\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_349]:248 \\ 
TRANSPOSE & 0.61774 & 0.0282051\% & 60.0532\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_350]:249 \\ 
FULLY\_CONNECTED & 8.51258 & 0.388672\% & 60.4419\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_351]:250 \\ 
TRANSPOSE & 0.62878 & 0.0287091\% & 60.4706\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_352]:251 \\ 
FULLY\_CONNECTED & 8.42212 & 0.384541\% & 60.8551\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_353]:252 \\ 
TRANSPOSE & 0.63316 & 0.0289091\% & 60.8841\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_354]:253 \\ 
FULLY\_CONNECTED & 8.2651 & 0.377372\% & 61.2614\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_355]:254 \\ 
TRANSPOSE & 0.64182 & 0.0293045\% & 61.2907\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_356]:255 \\ 
FULLY\_CONNECTED & 8.34624 & 0.381077\% & 61.6718\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_357]:256 \\ 
TRANSPOSE & 0.6325 & 0.028879\% & 61.7007\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_358]:257 \\ 
FULLY\_CONNECTED & 8.57302 & 0.391431\% & 62.0921\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_359]:258 \\ 
TRANSPOSE & 0.63302 & 0.0289027\% & 62.121\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_360]:259 \\ 
FULLY\_CONNECTED & 8.42332 & 0.384596\% & 62.5056\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_361]:260 \\ 
TRANSPOSE & 0.67114 & 0.0306432\% & 62.5363\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_362]:261 \\ 
FULLY\_CONNECTED & 8.37312 & 0.382304\% & 62.9186\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_363]:262 \\ 
PACK & 13.1937 & 0.602403\% & 63.521\% & [bin\_dgcnn\_b\_f1\_h/MatMul\_364]:263 \\ 
SUB & 29.8964 & 1.36502\% & 64.886\% & [bin\_dgcnn\_b\_f1\_h/sub\_3;bin\_dgcnn\_b\_f1\_h/MatMul\_3;b]:264 \\ 
NEG & 12.9813 & 0.592705\% & 65.4787\% & [bin\_dgcnn\_b\_f1\_h/Neg\_7;bin\_dgcnn\_b\_f1\_h/sub\_3;bin\_]:265 \\ 
RELU & 12.9691 & 0.592148\% & 66.0709\% & [bin\_dgcnn\_b\_f1\_h/Relu\_2;bin\_dgcnn\_b\_f1\_h/Neg\_7;bin]:266 \\ 
NEG & 12.9698 & 0.59218\% & 66.663\% & [bin\_dgcnn\_b\_f1\_h/Neg\_8;bin\_dgcnn\_b\_f1\_h/Relu\_2;bin]:267 \\ 
TOPK\_V2 & 123.038 & 5.61773\% & 72.2808\% & [bin\_dgcnn\_b\_f1\_h/TopKV2\_3	 bin\_dgcnn\_b\_f1\_h/TopKV2\_31]:268 \\ 
ADD & 0.41726 & 0.0190515\% & 72.2998\% & [bin\_dgcnn\_b\_f1\_h/add\_5]:269 \\ 
RESHAPE & 1.78998 & 0.0817278\% & 72.3815\% & [bin\_dgcnn\_b\_f1\_h/ExpandDims\_31]:270 \\ 
TILE & 58.5225 & 2.67205\% & 75.0536\% & [bin\_dgcnn\_b\_f1\_h/Tile\_3]:271 \\ 
RESHAPE & 1.96448 & 0.0896952\% & 75.1433\% & [bin\_dgcnn\_b\_f1\_h/Reshape\_7]:272 \\ 
GATHER & 26.8188 & 1.22451\% & 76.3678\% & [bin\_dgcnn\_b\_f1\_h/GatherV2\_3;bin\_dgcnn\_b\_f1\_h/Gathe]:273 \\ 
NEG & 33.2969 & 1.52028\% & 77.8881\% & [bin\_dgcnn\_b\_f1\_h/Neg\_9]:274 \\ 
MUL & 32.0582 & 1.46373\% & 79.3518\% & [bin\_dgcnn\_b\_f1\_h/mul\_7;bin\_dgcnn\_b\_f1\_h/Tile\_3/mul]:275 \\ 
CONCATENATION & 137.599 & 6.28258\% & 85.6344\% & [bin\_dgcnn\_b\_f1\_h/concat\_3]:276 \\ 
LceQuantize & 41.6239 & 1.90048\% & 87.5349\% & [bin\_dgcnn\_b\_f1\_h/sequential\_23/quant\_conv2d\_26/ste]:277 \\ 
LceBconv2d & 57.4634 & 2.62369\% & 90.1585\% & [bin\_dgcnn\_b\_f1\_h/sequential\_23/quant\_conv2d\_26/Qua1]:278 \\ 
PRELU & 62.5612 & 2.85645\% & 93.015\% & [bin\_dgcnn\_b\_f1\_h/sequential\_23/p\_re\_lu\_17/add;bin\_]:279 \\ 
MAX\_POOL\_2D & 54.3718 & 2.48253\% & 95.4975\% & [bin\_dgcnn\_b\_f1\_h/MaxPool\_3]:280 \\ 
MUL & 5.06428 & 0.231227\% & 95.7288\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_25/batchnorm/1]:281 \\ 
RESHAPE & 4.25142 & 0.194113\% & 95.9229\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_25/batchnorm/2]:282 \\ 
LceQuantize & 2.06706 & 0.0943788\% & 96.0172\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_7;bin\_dgcnn\_b\_f1]:283 \\ 
LceDequantize & 2.57476 & 0.11756\% & 96.1348\% & [bin\_dgcnn\_b\_f1\_h/ste\_sign\_40/Sign\_7;bin\_dgcnn\_b\_f11]:284 \\ 
CONCATENATION & 11.6322 & 0.531109\% & 96.6659\% & [bin\_dgcnn\_b\_f1\_h/concat\_4]:285 \\ 
RESHAPE & 8.24162 & 0.3763\% & 97.0422\% & [bin\_dgcnn\_b\_f1\_h/ExpandDims\_41]:286 \\ 
LceQuantize & 4.1342 & 0.188761\% & 97.231\% & [bin\_dgcnn\_b\_f1\_h/sequential\_24/quant\_conv2d\_27/ste]:287 \\ 
LceBconv2d & 17.6495 & 0.805851\% & 98.0368\% & [bin\_dgcnn\_b\_f1\_h/sequential\_24/quant\_conv2d\_27/Qua3]:288 \\ 
PRELU & 13.1173 & 0.598917\% & 98.6357\% & [bin\_dgcnn\_b\_f1\_h/sequential\_24/p\_re\_lu\_18/add;bin\_]:289 \\ 
MUL & 12.9364 & 0.590656\% & 99.2264\% & [bin\_dgcnn\_b\_f1\_h/batch\_normalization\_26/FusedBatch1]:290 \\ 
AVERAGE\_POOL\_2D & 8.1996 & 0.374381\% & 99.6008\% & [bin\_dgcnn\_b\_f1\_h/AvgPool1D]:291 \\ 
RESHAPE & 0.01182 & 0.000539683\% & 99.6013\% & [bin\_dgcnn\_b\_f1\_h/AvgPool1D/Squeeze]:292 \\ 
MAX\_POOL\_2D & 8.20504 & 0.37463\% & 99.976\% & [bin\_dgcnn\_b\_f1\_h/MaxPool1d]:293 \\ 
RESHAPE & 0.01158 & 0.000528725\% & 99.9765\% & [bin\_dgcnn\_b\_f1\_h/MaxPool1d/Squeeze]:294 \\ 
CONCATENATION & 0.03582 & 0.00163549\% & 99.9781\% & [bin\_dgcnn\_b\_f1\_h/concat\_5]:295 \\ 
MUL & 0.0273 & 0.00124648\% & 99.9794\% & [bin\_dgcnn\_b\_f1\_h/sequential\_25/batch\_normalization1]:296 \\ 
RESHAPE & 0.01198 & 0.000546989\% & 99.9799\% & [bin\_dgcnn\_b\_f1\_h/sequential\_25/batch\_normalization2]:297 \\ 
LceQuantize & 0.0092 & 0.000420058\% & 99.9803\% & [bin\_dgcnn\_b\_f1\_h/sequential\_25/quant\_conv2d\_28/ste]:298 \\ 
LceBconv2d & 0.3105 & 0.014177\% & 99.9945\% & [bin\_dgcnn\_b\_f1\_h/sequential\_25/quant\_conv2d\_28/Qua3]:299 \\ 
PRELU & 0.00802 & 0.000366181\% & 99.9949\% & [bin\_dgcnn\_b\_f1\_h/sequential\_25/p\_re\_lu\_19/add;bin\_]:300 \\ 
MUL & 0.00656 & 0.00029952\% & 99.9952\% & [bin\_dgcnn\_b\_f1\_h/sequential\_26/batch\_normalization1]:301 \\ 
LceQuantize & 0.00236 & 0.000107754\% & 99.9953\% & [bin\_dgcnn\_b\_f1\_h/sequential\_26/quant\_conv2d\_29/ste]:302 \\ 
LceBconv2d & 0.02248 & 0.0010264\% & 99.9963\% & [bin\_dgcnn\_b\_f1\_h/sequential\_26/quant\_conv2d\_29/Qua3]:303 \\ 
PRELU & 0.00268 & 0.000122365\% & 99.9964\% & [bin\_dgcnn\_b\_f1\_h/sequential\_26/p\_re\_lu\_20/add;bin\_1]:304 \\ 
CONV\_2D & 0.06762 & 0.00308743\% & 99.9995\% & [bin\_dgcnn\_b\_f1\_h/quant\_conv2d\_30/BiasAdd;bin\_dgcnn1]:305 \\ 
SOFTMAX & 0.00968 & 0.000441974\% & 100\% & [bin\_dgcnn\_b\_f1\_h/quant\_conv2d\_30/Softmax]:306 \\ 
RESHAPE & 0.0009 & 4.10926e-05\% & 100\% & [Identity]:307 \\ 
 \\ 

